A New Tidal Stream Discovered in Gaia DR3

Thanks to the precise astrometric measurements of proper motions by the Gaia mission, a new tidal stellar stream has been discovered in the northern hemisphere. The distribution of star count shows that the stream is approximately $80$ degrees long and $1.70$ degrees wide. Observations of $21$ member stars, including 14 RR Lyrae stars, indicate that the stream has an eccentric and retrograde orbit with $e=0.58$. The low metallicity, high total energy, and large angular momentum suggest that it is associated with the merging event Sequoia. This discovery suggests the possibility of finding more substructures with high eccentricity orbits, even in the inner halo.

==> RRL_member.dat <==
# RRL_S_Gmag RRL_S_pmra RRL_S_pmdec RRL_S_pmraerr RRL_S_pmdecerr RRL_S_ra           RRL_S_dec           RR_S_dist          RR_S_phi1           RR_S_phi2            PMphi1             PMphi2               
  18.261332  0.862      -0.716      0.157         0.10243537     177.53534429116164 -13.119830193609774 33.594355343729205 -43.59947869064753  1.005261119960231    1.5973078725515186 -0.03042949512265223 
  18.110126  1.055      -0.753      0.162         0.1486629      184.3688669305537  -12.44514618969293  30.97756658746316  -36.916815327563846 0.5431244527014628   1.9484590991088777 -0.06372148078507753 
  18.01398   1.087      -0.753      0.191         0.12569727     189.68788726245546 -12.13949380814408  28.96424240142773  -31.758280031733463 -0.15846443278941966 2.1221945011527787 -0.039975918707138826
  17.835466  0.894      -0.873      0.151         0.10803173     197.20638428806248 -9.442129643445464  25.776578954213047 -23.965960627638083 0.886566243455824    2.1608829894713115 -0.00651588133269162 
  18.108847  0.646      -0.637      0.171         0.12228147     197.4735304472776  -8.1546759616742    30.606476343801422 -23.415478291999907 2.080054580225162    1.7441671293811758 0.1280063368786597   
  17.690525  1.133      -0.843      0.135         0.096111916    209.26367094300207 -7.489661873472288  24.671355509447345 -11.924731993795124 -0.1294200931112204  2.5825932670479292 -0.02861592772238302 
  17.592922  0.93       -0.867      0.131         0.09005044     209.02264499113426 -6.5525313513086925 24.133951873933714 -11.91350777149165  0.8376951117285814   2.418957450009604  0.03437298878397169  
  17.637287  0.917      -0.796      0.111         0.10063292     213.99605422460917 -5.645726624877077  24.63209938621834  -6.903789742375124  0.4099286139896208   2.4201806869222207 0.07189763890630725  
  17.695726  1.373      -0.815      0.129         0.12144239     227.48951316745746 -4.746828162061491  22.82376458878339  6.258441129679334   -2.457960435920928   3.019872752360943  -0.005015397764204116
  17.753443  1.459      -0.881      0.111         0.10483135     236.63054649956788 1.029784245108174   24.25853410363034  16.66499742361369   0.4624307523134192   2.933593509720294  -0.1666268451004527  
  17.551783  1.876      -0.871      0.124         0.08622065     239.1512316834805  -2.1963274827331487 18.19309224788248  18.155858966880054  -3.350557302566447   3.9197163125386827 0.12076590060148559  
  17.508665  1.687      -0.675      0.117         0.11840234     239.47758536156704 0.3137493699853334  20.0015209500279   19.187660443770362  -1.0388396207654123  3.5721167278583352 0.2122097558391043   
  17.504553  1.779      -0.806      0.126         0.09388384     247.3154547202005  2.4326885901174786  21.631496673969192 27.303690119529293  -1.227739412286029   3.381779715992063  -0.024309190277551986
  17.389275  1.949      -0.765      0.096         0.07146684     240.17226310295175 2.3098558251800614  20.279298197595995 20.423605354799196  0.6755949413278692   3.7570459766689117 0.017685942368702152 

